Stabilization Techniques for Iterative Algorithms in Compressed Sensing

Algorithms for signal recovery in compressed sensing (CS) are often improved by stabilization techniques, such as damping, or the less widely known so-called fractional approach, which is based on the expectation propagation (EP) framework. These procedures are used to increase the steady-state performance, i.e., the performance after convergence, or assure convergence, when this is otherwise not possible. In this paper, we give a thorough introduction and interpretation of several stabilization approaches. The effects of the stabilization procedures are examined and compared via numerical simulations and we show that a combination of several procedures can be beneficial for the performance of the algorithm.

==> Sim_fracVAMP_SimfracECind_Sim_L258_K129_s12_EbNodB17_It20_priorBG_varp1_pmNMSE_seed2020_d0.2_1_dparolin_SVD0_normA0_varR0.2_epsl1e-08_epsu1e-08_rnggenThreefry_numSensing100000_IterEval20_twocol1.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.49400,0.18400,0.55600}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2.917in,
height=\heightsimrespics in,
at={(0.583in,0.438in)},
scale only axis,
xmin=0.2,
xmax=1,
xlabel style={font=\color{white!15!black}},
xlabel={$d$ $\longrightarrow$},
ymode=log,
ymin=0.0003,
ymax=0.001,
yminorticks=true,
ytick={3e-4,4e-4,5e-4,6e-4,7e-4,8e-4,9e-4,1e-3},
yticklabels={$3\!\cdot\!10^{-4}$,$4\!\cdot\!10^{-4}$,$5\!\cdot\!10^{-4}$,$6\!\cdot\!10^{-4}$,$7\!\cdot\!10^{-4}$,$8\!\cdot\!10^{-4}$,$9\!\cdot\!10^{-4}$,$10^{-3}$},
ylabel style={font=\color{white!15!black}},
ylabel={NMSE $\longrightarrow$},
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids,
yminorgrids,
legend style={at={(0.03,0.97)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black,font=\small}
]
\addplot [color=mycolor1, line width=1.0pt, mark size=3.5pt, mark=x, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
0.2	0.000442806539932341\\
0.25	0.000418901416968369\\
0.3	0.000409118865660523\\
0.35	0.000404509773736709\\
0.4	0.000402058902639639\\
0.45	0.000400907353869622\\
0.5	0.000400027269747065\\
0.55	0.000399696113777327\\
0.6	0.000400362892106948\\
0.65	0.000401982546126666\\
0.7	0.000405192144345239\\
0.75	0.000410202690994955\\
0.8	0.000417237402712755\\
0.85	0.000426938233745284\\
0.9	0.00043933484981859\\
0.95	0.000454494970210054\\
1	0.000472545502476787\\
};
% \addlegendentry{\fracVAMP, $\fraction = 0.65$}

\addplot [color=mycolor1, line width=1.0pt, mark=o, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
0.2	0.000476382062001291\\
0.25	0.000441754351026984\\
0.3	0.00042587371706639\\
0.35	0.000418130473429766\\
0.4	0.000414142167795722\\
0.45	0.000412004203689573\\
0.5	0.00041124411241277\\
0.55	0.00041199254072029\\
0.6	0.000414791048473893\\
0.65	0.000420084419634114\\
0.7	0.000429000256397742\\
0.75	0.000443449882582281\\
0.8	0.00046714983250989\\
0.85	0.000506089451742742\\
0.9	0.000577880958391397\\
0.95	0.000753280428193552\\
1	0.001222867482616\\
};
% \addlegendentry{\fracVAMP, $\fraction = 1$}

\addplot [color=mycolor1, line width=1.0pt, mark size=3.5pt, mark=+, mark options={solid, mycolor1}, forget plot]
  table[row sep=crcr]{%
0.2	0.000491346055370777\\
0.25	0.000453028836807128\\
0.3	0.000434892559680812\\
0.35	0.000425797144018864\\
0.4	0.000420932938843826\\
0.45	0.000418386303381588\\
0.5	0.000417641752828856\\
0.55	0.000418878480141421\\
0.6	0.000422693068132152\\
0.65	0.000429983336137111\\
0.7	0.000442760788793054\\
0.75	0.000465528480203009\\
0.8	0.000512137434306615\\
0.85	0.000663260795118923\\
0.9	0.0014578929304768\\
0.95	0.00571180636020137\\
1	0.0231150686516704\\
};
% \addlegendentry{\fracVAMP, $\fraction = 1.25$}

% \addplot [color=mycolor1, line width=1.0pt, mark=square, mark options={solid, mycolor1}]
%   table[row sep=crcr]{%
% 0.45	0.000437046348851993\\
% 0.5	0.000436697467413837\\
% 0.55	0.000439910469625008\\
% 0.6	0.000473554496164874\\
% 0.65	0.00155624762787959\\
% 0.7	0.0239174007817852\\
% };
% \addlegendentry{\fracVAMP, $\fraction = 3.3$}

\addplot [color=mycolor2, dashed, line width=1.0pt, mark size=3.5pt, mark=x, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
0.5	0.00147791758210506\\
0.55	0.00120049396627823\\
0.6	0.000975009868797451\\
0.65	0.000799544329550311\\
0.7	0.000666034242136317\\
0.75	0.00056504121370782\\
0.8	0.000490494992684315\\
0.85	0.000439386972008271\\
0.9	0.00041028773443828\\
0.95	0.000405054892314408\\
1	0.000423964305130029\\
};
% \addlegendentry{\fracECind, $\fraction = 0.65$}

\addplot [color=mycolor2, dashed, line width=1.0pt, mark=o, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
0.5	0.00104550192748249\\
0.55	0.000872146078285581\\
0.6	0.000730341781230834\\
0.65	0.000618298367683741\\
0.7	0.000534245773473259\\
0.75	0.00047231408722682\\
0.8	0.000428706256879794\\
0.85	0.000399260495438423\\
0.9	0.000383345567715301\\
0.95	0.000381002795899068\\
1	0.000393040444253944\\
};
% \addlegendentry{\fracECind, $\fraction = 1$}

\addplot [color=mycolor2, dashed, line width=1.0pt, mark size=3.5pt, mark=+, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
0.2	0.00230193397793167\\
0.25	0.0017992356029811\\
0.3	0.00147955948518186\\
0.35	0.00129332933588062\\
0.4	0.0011260925913715\\
0.45	0.000980395260072846\\
0.5	0.000855202845103448\\
0.55	0.00074322863232187\\
0.6	0.000644308611129493\\
0.65	0.000560799737111374\\
0.7	0.000493366196968516\\
0.75	0.000442988902538347\\
0.8	0.000407908382476105\\
0.85	0.000385269210169013\\
0.9	0.000373905578675526\\
0.95	0.000372808497793258\\
1	0.000382322831650627\\
};
% \addlegendentry{\fracECind, $\fraction = 1.25$}

\addplot [color=mycolor2, dashed, line width=1.0pt, mark=square, mark options={solid, mycolor2}, forget plot]
  table[row sep=crcr]{%
0.2	0.000371903888029644\\
0.25	0.000355270469563966\\
0.3	0.000350764948833533\\
0.35	0.000349658624150645\\
0.4	0.000349523544615276\\
0.45	0.000349629934858021\\
0.5	0.000349818095887953\\
0.55	0.000349962958212957\\
0.6	0.000350091274640931\\
0.65	0.000350194965157621\\
0.7	0.000350287305264419\\
0.75	0.000350352916653066\\
0.8	0.000350420438619513\\
0.85	0.000350481060442249\\
0.9	0.000350536459814513\\
0.95	0.000350588195104383\\
1	0.000350632484811084\\
};
% \addlegendentry{\fracECind, $\fraction = 3.3$}

% \addplot [color=mycolor2, dashed, line width=1.0pt, mark=triangle, mark options={solid, rotate=180, mycolor2}]
%   table[row sep=crcr]{%
% 0.35	0.000349570977200864\\
% 0.4	0.000349458749216115\\
% 0.45	0.000349612555769348\\
% 1	0.000350622160137139\\
% };
% \addlegendentry{fracECind, $\fraction = 3.31$}
% 
% \addplot [color=mycolor2, dashed, line width=1.0pt, mark=diamond, mark options={solid, mycolor2}]
%   table[row sep=crcr]{%
% 0.35	0.000349500787185546\\
% 0.4	0.000349418043408963\\
% 0.45	0.000349576863097715\\
% 1	0.000350628995897634\\
% };
% \addlegendentry{fracECind, $\fraction = 3.34$}

\addplot [color=black, %mycolor1, 
				line width=1.0pt, mark size=3.5pt, mark=triangle, mark options={solid, black}]
  table[row sep=crcr]{%
0.5	0.0013561087833312\\
0.55	0.000597772767432615\\
0.6	0.000461081792346201\\
0.65	0.000472545502476787\\
0.7	0.000501264132461268\\
0.75	0.000535980197227301\\
0.8	0.000578418707086776\\
0.85	0.000637390418896509\\
0.9	0.000728846574465096\\
0.95	0.000891934806805215\\
1	0.001222867482616\\
};
\addlegendentry{\fracVAMP, $\fraction = \dampfactor$, no add. damping}

\addplot [color=black, dashed, line width=1.0pt, mark size=3.5pt, mark=triangle, mark options={solid, black}]
  table[row sep=crcr]{%
0.2	0.000586433629401785\\
0.25	0.000545362698368039\\
0.3	0.000516908468330528\\
0.35	0.000494072060635123\\
0.4	0.000475939557209435\\
0.45	0.00046140002515166\\
0.5	0.000449923898145259\\
0.55	0.00044040057220597\\
0.6	0.000431467323794791\\
0.65	0.000423964305130029\\
0.7	0.000417930340229346\\
0.75	0.000412772628730216\\
0.8	0.000407983941187166\\
0.85	0.000404032128387085\\
0.9	0.000399893738329405\\
0.95	0.000396670758111008\\
1	0.000393040444253944\\
};
\addlegendentry{\fracECind, $\fraction = \dampfactor$, no add. damping}

\end{axis}
\end{tikzpicture}%kzpicture}%

==> Sim_fracVAMP_SimfracECind_Sim_L258_K129_s12_EbNodB17_It20_priorBG_varp1_pmNMSE_seed2020_d0.2_1_dparonle_SVD0_normA0_varR0.2_epsl1e-08_epsu1e-08_rnggenThreefry_numSensing100000_IterEval20_twocol1.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{0.00000,0.44700,0.74100}%
\definecolor{mycolor2}{rgb}{0.49400,0.18400,0.55600}%
%
\begin{tikzpicture}

\begin{axis}[%
width=2.917in,
height=\heightsimrespics in,
at={(0.583in,0.438in)},
scale only axis,
xmin=0.2,
xmax=1,
xlabel style={font=\color{white!15!black}},
xlabel={$d$ $\longrightarrow$},
ymode=log,
ymin=0.0003,
ymax=0.001,
yminorticks=true,
ytick={3e-4,4e-4,5e-4,6e-4,7e-4,8e-4,9e-4,1e-3},
yticklabels={$3\!\cdot\!10^{-4}$,$4\!\cdot\!10^{-4}$,$5\!\cdot\!10^{-4}$,$6\!\cdot\!10^{-4}$,$7\!\cdot\!10^{-4}$,$8\!\cdot\!10^{-4}$,$9\!\cdot\!10^{-4}$,$10^{-3}$},
ylabel style={font=\color{white!15!black}},
ylabel={NMSE $\longrightarrow$},
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids,
yminorgrids,
legend style={at={(0.03,0.97)}, anchor=north west, legend cell align=left, align=left, draw=white!15!black, ,font=\small}
]
\addplot [color=mycolor1, line width=1.0pt, mark size=3.5pt, mark=x, mark options={solid, mycolor1}]
  table[row sep=crcr]{%
0.2	0.000421109545579643\\
0.25	0.00040951401790245\\
0.3	0.000404266112988529\\
0.35	0.000401667869180417\\
0.4	0.000400192066986619\\
0.45	0.000399371378469252\\
0.5	0.000398980639254516\\
0.55	0.000399106183649547\\
0.6	0.000399999245457141\\
0.65	0.000402172557502129\\
0.7	0.00040585286190013\\
0.75	0.000411224561594272\\
0.8	0.000418509684965671\\
0.85	0.00042804977068975\\
0.9	0.000440067490442131\\
0.95	0.000455287907876163\\
1	0.000472545502476787\\
};
\addlegendentry{\fracVAMP, $\fraction = 0.65$}
%/home.local/csippel/Projects/papers/FracEC/simres/fracVAMP_Sim_L258_K129_s12_EbNodB17_It20_flin0.65_fnle1_priorBG_varp1_pmNMSE_init0_seed2020_d0.2_1_dparonle_SVD0_normA0_varR0.2_epsl1e-08_epsu1e-08_rnggenThreefry_numSensing100000.csv

\addplot [color=mycolor1, line width=1.0pt, mark=o, mark options={solid, mycolor1}]
  table[row sep=crcr]{%
0.2	0.000454452318906416\\
0.25	0.000434313990586788\\
0.3	0.000422818465333781\\
0.35	0.000416164275063089\\
0.4	0.000412334165805476\\
0.45	0.000410348974494108\\
0.5	0.000410005804346115\\
0.55	0.000411502360423426\\
0.6	0.000415254007558998\\
0.65	0.000421932151936975\\
0.7	0.000432201586631438\\
0.75	0.000447452335573948\\
0.8	0.000470467246786543\\
0.85	0.000507732923414074\\
0.9	0.000577942582295768\\
0.95	0.000755047524248207\\
1	0.001222867482616\\
};
\addlegendentry{\fracVAMP, $\fraction = 1$}

\addplot [color=mycolor1, line width=1.0pt, mark size=3.5pt, mark=+, mark options={solid, mycolor1}]
  table[row sep=crcr]{%
0.2	0.000474727754170879\\
0.25	0.0004496593121063\\
0.3	0.000434484697977202\\
0.35	0.000425379194144942\\
0.4	0.000419980990800972\\
0.45	0.00041722583922803\\
0.5	0.000416772888468683\\
0.55	0.000418919681558355\\
0.6	0.000424177865970428\\
0.65	0.000433224393870405\\
0.7	0.000447434552423482\\
0.75	0.000470483213579659\\
0.8	0.000514915330929275\\
0.85	0.000663767868804836\\
0.9	0.00149719135673409\\
0.95	0.00592417025875136\\
1	0.0231150686516704\\
};
\addlegendentry{\fracVAMP, $\fraction = 1.25$}

\addplot [color=mycolor2, dashed, line width=1.0pt, mark size=3.5pt, mark=x, mark options={solid, mycolor2}]
  table[row sep=crcr]{%
0.2	0.000396138671396772\\
0.25	0.000403184009064887\\
0.3	0.000408204133029831\\
0.35	0.000411323769614051\\
0.4	0.000413180801504007\\
0.45	0.000413592338072315\\
0.5	0.000414280496502307\\
0.55	0.000414812354692943\\
0.6	0.000415247043187799\\
0.65	0.000415368125555313\\
0.7	0.000415717990575997\\
0.75	0.000416504662580004\\
0.8	0.000416640151813722\\
0.85	0.000417263200273389\\
0.9	0.000418091736372946\\
0.95	0.000419901911223435\\
1	0.000423964305130029\\
};
\addlegendentry{\fracECind, $\fraction = 0.65$}

\addplot [color=mycolor2, dashed, line width=1.0pt, mark=o, mark options={solid, mycolor2}]
  table[row sep=crcr]{%
0.2	0.000377730662300551\\
0.25	0.000382430869266014\\
0.3	0.000385732219491032\\
0.35	0.000387457578690814\\
0.4	0.00038862972457217\\
0.45	0.000389218948873074\\
0.5	0.00038952219289012\\
0.55	0.00038946636913213\\
0.6	0.000389674593293729\\
0.65	0.000389759907328311\\
0.7	0.000389744930418818\\
0.75	0.00038995479181978\\
0.8	0.000389836139854977\\
0.85	0.000389791424173872\\
0.9	0.000390485906836466\\
0.95	0.000391336645560852\\
1	0.000393040444253944\\
};
\addlegendentry{\fracECind, $\fraction = 1$}

\addplot [color=mycolor2, dashed, line width=1.0pt, mark size=3.5pt, mark=+, mark options={solid, mycolor2}]
  table[row sep=crcr]{%
0.2	0.000373808600152156\\
0.25	0.000376863694175652\\
0.3	0.000379112204398729\\
0.35	0.000380136872783205\\
0.4	0.000380849245204169\\
0.45	0.000381248290999126\\
0.5	0.00038123459797802\\
0.55	0.00038128433772275\\
0.6	0.000380989341884185\\
0.65	0.000381080780380822\\
0.7	0.00038102008870478\\
0.75	0.000380880468105602\\
0.8	0.000380504722484699\\
0.85	0.000380673422043831\\
0.9	0.000380767614243885\\
0.95	0.000380952333944809\\
1	0.000382322831650627\\
};
\addlegendentry{\fracECind, $\fraction = 1.25$}

\addplot [color=mycolor2, dashed, line width=1.0pt, mark=square, mark options={solid, mycolor2}]
  table[row sep=crcr]{%
0.2	0.000371130111222974\\
0.25	0.000359221623684467\\
0.3	0.000354185249039453\\
0.35	0.000352006363009919\\
0.4	0.000351067674018062\\
0.45	0.000350631661036336\\
0.5	0.000350434030555825\\
0.55	0.000350366720160945\\
0.6	0.00035036649338992\\
0.65	0.000350398677775066\\
0.7	0.000350436979516541\\
0.75	0.000350482051232075\\
0.8	0.000350546456763882\\
0.85	0.000350810873067783\\
0.9	0.000352155316474775\\
0.95	0.000352394216950079\\
1	0.000350632484811084\\
};
\addlegendentry{\fracECind, $\fraction = 3.3$}

% \addplot [color=mycolor2, dashed, line width=1.0pt, mark=triangle, mark options={solid, rotate=180, mycolor2}]
%   table[row sep=crcr]{%
% 0.6	0.000350361128996106\\
% 0.65	0.00035038893136573\\
% 0.7	0.000350432248796067\\
% 1	0.000350622160137139\\
% };
% \addlegendentry{\fracECind, $\fraction = 3.31$}

% \addplot [color=mycolor2, dashed, line width=1.0pt, mark=diamond, mark options={solid, mycolor2}]
%   table[row sep=crcr]{%
% 0.6	0.000350370980251832\\
% 0.65	0.000350400644501255\\
% 0.7	0.000350439047067294\\
% 1	0.000350628995897634\\
% };
% \addlegendentry{\fracECind, $\fraction = 3.34$}

\end{axis}
\end{tikzpicture}
